A Backtracking-Based Algorithm for Computing Hypertree-Decompositions

Hypertree decompositions of hypergraphs are a generalization of tree decompositions of graphs. The corresponding hypertree-width is a measure for the cyclicity and therefore tractability of the encoded computation problem. Many NP-hard decision and computation problems are known to be tractable on instances whose structure corresponds to hypergraphs of bounded hypertree-width. Intuitively, the smaller the hypertree-width, the faster the computation problem can be solved. In this paper, we present the new backtracking-based algorithm det-k-decomp for computing hypertree decompositions of small width. Our benchmark evaluations have shown that det-k-decomp significantly outperforms opt-k-decomp, the only exact hypertree decomposition algorithm so far. Even compared to the best heuristic algorithm, we obtained competitive results as long as the hypergraphs are not too large.

==> graphics/depgraph.pstex_t <==
\begin{picture}(0,0)%
\special{psfile=graphics/depgraph.pstex}%
\end{picture}%
\setlength{\unitlength}{1579sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(7834,4936)(223,-5250)
\put(2612,-795){\makebox(0,0)[b]{\smash{{\SetFigFont{6}{7.2}{bf}$k$-decomp}}}}
\put(2612,-2213){\makebox(0,0)[b]{\smash{{\SetFigFont{6}{7.2}{bf}decompCov}}}}
\put(2612,-3387){\makebox(0,0)[b]{\smash{{\SetFigFont{6}{7.2}{bf}decompAdd}}}}
\put(2612,-4570){\makebox(0,0)[b]{\smash{{\SetFigFont{6}{7.2}{bf}decompSub}}}}
\put(6613,-2213){\makebox(0,0)[b]{\smash{{\SetFigFont{6}{7.2}{bf}cover}}}}
\put(6613,-3387){\makebox(0,0)[b]{\smash{{\SetFigFont{6}{7.2}{bf}separate}}}}
\end{picture}%


==> graphics/ex_hgraph.pstex_t <==
\begin{picture}(0,0)%
\special{psfile=graphics/ex_hgraph.pstex}%
\end{picture}%
\setlength{\unitlength}{1579sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(5913,3778)(1913,-3352)
\end{picture}%


==> graphics/ex_hyptree.pstex_t <==
\begin{picture}(0,0)%
\special{psfile=graphics/ex_hyptree.pstex}%
\end{picture}%
\setlength{\unitlength}{1776sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(6220,2685)(1854,-2536)
\put(4964,-461){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\chi = \{a, b, c, d, e, f\}$}}}}
\put(4964,-174){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\lambda = \{A, B\}$}}}}
\put(3288,-1661){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\chi = \{a, c, d, f, g, i\}$}}}}
\put(3276,-1349){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\lambda = \{C, D\}$}}}}
\put(6639,-1361){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\lambda = \{F, H\}$}}}}
\put(6652,-1649){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\chi = \{a, b, e, h, j\}$}}}}
\end{picture}%


==> graphics/ex_hyptree2.pstex_t <==
\begin{picture}(0,0)%
\special{psfile=graphics/ex_hyptree2.pstex}%
\end{picture}%
\setlength{\unitlength}{1776sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(6220,4307)(1892,-3708)
\put(5001,276){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\lambda = \{A\}$}}}}
\put(5001,  1){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\chi = \{a,b,c\}$}}}}
\put(5001,-899){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\lambda = \{A, B\}$}}}}
\put(3351,-2086){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\lambda = \{C, D\}$}}}}
\put(3339,-3274){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\lambda = \{E\}$}}}}
\put(6651,-2099){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\lambda = \{A, F\}$}}}}
\put(6651,-3261){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\lambda = \{G, H\}$}}}}
\put(5001,-1174){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\chi = \{a,b,c,d,e,f\}$}}}}
\put(3351,-2374){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\chi = \{a,c,d,f,g,i\}$}}}}
\put(3339,-3549){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\chi = \{g,i\}$}}}}
\put(6651,-3549){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\chi = \{a,e,h,j\}$}}}}
\put(6651,-2374){\makebox(0,0)[b]{\smash{{\SetFigFont{5}{6.0}{rm}$\chi = \{a,b,e,h\}$}}}}
\end{picture}%


==> graphics/strongnf.pstex_t <==
\begin{picture}(0,0)%
\special{psfile=graphics/strongnf.pstex}%
\end{picture}%
\setlength{\unitlength}{2368sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(9256,4600)(420,-4611)
\put(5352,-937){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{rm}$\Longrightarrow$}}}}
\put(2401,-526){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{rm}$s$}}}}
\put(7614,-151){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{rm}$r'$}}}}
\put(7614,-539){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{rm}$s$}}}}
\put(1437,-3663){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{rm}$s$}}}}
\put(3315,-2824){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{rm}$\cdots$}}}}
\put(2427,-3211){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{rm}$r$}}}}
\put(8502,-2824){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{rm}$\cdots$}}}}
\put(7614,-3211){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{rm}$r$}}}}
\put(6162,-3663){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{rm}$s$}}}}
\put(6877,-3424){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{rm}$r'$}}}}
\put(5351,-3249){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{rm}$\Longrightarrow$}}}}
\end{picture}%

